Automata-based Quantitative Verification

Quantitative analysis of computing systems is an emerging area in automated formal analysis. Such properties address aspects such as costs and rewards, quality measures, resource consumption, distance metrics, etc. Existing solutions for problems in quantitative analysis face two challenges, namely lack of generalizability and separation-of-techniques. Lack of generalizability refers to the issue that solution approaches are specialized to cost model. Different cost models deploy such disparate algorithms that there is no transfer of knowledge from one cost model to another. Separation-of-techniques refers to the inherent dichotomy in solving problems in quantitative analysis. Most algorithms comprise of a structural phase which reasons about the structure of the quantitative system(s) using techniques from automata or graphs, and a numerical phase, which reasons about the quantitative dimension/cost model using numerical methods. The techniques used in both phases are so unlike each other that they are difficult to combine, thereby impacting scalability. This thesis contributes to a novel framework that addresses these challenges. The introduced framework, called comparator automata or comparators in short, builds on automata-theoretic foundations to generalize across a variety of cost models. Comparators enable automata-based methods in the numerical phase, hence eradicating the dependence on numerical methods. In doing so, comparators are able to integrate the structural and numerical phases. On the theoretical front, we demonstrate that these have the advantage of generalizable results, and yield complexity-theoretic improvements over a range of problems in quantitative analysis. On the empirical front, we demonstrate that comparator-based solutions render more efficient, scalable, and robust performance, and are able to integrate quantitative with qualitative objectives.

==> Chapters/cav19/Plots/30_26_3_lt.txt <==
25 lt 0.0743300914765 12 341 844 285 30 20
50 lt 0.149667024613 20 1269 1421 537 40 10
75 lt 0.17944598198 17 2477 2231 996 45 5
100 lt 0.187535405159 39 5294 5382 87 41 9
125 lt 0.169365406036 31 8382 1506 223 35 15
150 lt 0.25499355793 92 6844 10099 337 34 16
175 lt 0.309603571892 55 1192 2045 340 41 9
200 lt 0.27404999733 45 3754 2689 688 38 12
225 lt 0.294453978538 133 6366 9235 1946 39 11
250 lt 0.332841038704 55 4918 3688 284 44 6
275 lt 0.411250114441 62 1721 3806 800 42 8
300 lt 0.329999566079 45 1082 3511 557 44 6
325 lt 0.400207996369 112 2896 5375 418 43 7
350 lt 0.601152539253 123 10557 7877 1167 35 15
375 lt 0.357444167137 117 5179 5276 518 39 11
400 lt 0.508947014809 66 17184 3765 503 41 9
425 lt 0.420782566071 88 4682 4006 213 39 11
450 lt 0.687589526176 199 10119 15273 886 44 6
475 lt 0.384387016296 73 4703 4703 496 36 14
500 lt 0.634866952896 43 4543 2541 423 41 9
525 lt 0.459644913673 70 8559 6801 1807 39 11
550 lt 0.744365930557 262 19145 19145 383 42 8
575 lt 0.48178100586 40 2838 3280 1054 36 14
600 lt 0.753832578659 55 25157 4428 1019 43 7
625 lt 0.83320581913 491 4821 25262 145 41 9
650 lt 0.696352481842 255 14633 15750 547 40 10
675 lt 0.739807367325 22 10812 1200 368 41 9
700 lt 0.70898091793 145 8294 13811 307 40 10
725 lt 0.908746480942 96 8378 9505 137 45 5
750 lt 0.831899404525 195 14306 13726 702 40 10
775 lt 0.921679496765 190 7942 18100 161 40 10
800 lt 0.732114076615 55 5479 3304 809 41 9
825 lt 0.859345912934 248 329 16134 314 38 12
850 lt 0.817608475685 305 9697 14665 273 42 8
875 lt 1.0943325758 166 8636 14342 246 44 6
900 lt 0.832795500756 137 5045 10304 663 37 13
925 lt 0.69946551323 52 4394 3870 772 43 7
950 lt 1.05509746075 256 10285 16167 1168 42 8
975 lt 1.1168115139 182 8199 12173 370 41 9
1000 lt 1.10544848442 93 2199 3577 822 45 5
1025 lt 1.36415457725 382 25567 19959 158 43 7
1050 lt 1.03350102901 322 5571 19455 1224 41 9
1075 lt 1.08247697353 372 19807 31787 5607 39 11
1100 lt 0.789579987526 146 4792 8989 263 44 6
1125 lt 0.96266746521 397 15113 18928 305 37 13
1150 lt 1.30346596241 415 229 34059 590 39 11
1175 lt 1.32101249695 309 15902 13565 306 45 5
1200 lt 1.15619897842 262 2680 32064 248 44 6
1225 lt 1.33016693592 403 14289 29192 401 43 7
1250 lt 1.40640854835 224 18449 24251 479 45 5
1275 lt 1.54090404511 672 14582 45172 196 45 5
1300 lt 0.921942472458 130 10493 10609 539 40 10
1325 lt 1.2704205513 166 8989 12386 432 40 10
1350 lt 1.77778363228 95 5483 9378 292 38 12
1375 lt 0.873915910721 288 16497 25850 773 40 10
1400 lt 1.16924440861 355 1098 29835 373 42 8
1425 lt 0.715052008628 105 7800 5783 688 38 12
1450 lt 1.61656141281 127 5483 8371 359 41 9
1475 lt 1.68978893756 82 14077 5957 157 41 9
1500 lt 1.37784099579 135 10084 10084 494 44 6


==> Chapters/cav19/Plots/30_4_3_lt.txt <==
25 lt 0.00606298446655 18 190 165 112 41 9
50 lt 0.00965690612794 37 80 430 155 40 10
75 lt 0.00890707969665 7 157 69 52 40 10
100 lt 0.0150889158249 51 839 909 43 43 7
125 lt 0.0121855735778 17 237 320 65 40 10
150 lt 0.0170474052429 52 337 586 205 39 11
175 lt 0.0115180015564 39 1644 532 48 36 14
200 lt 0.0190405845643 427 2919 4181 151 39 11
225 lt 0.0189299583435 54 946 764 247 40 10
250 lt 0.0184963941574 39 715 292 31 37 13
275 lt 0.0216864347458 125 224 711 84 39 11
300 lt 0.0262840986252 66 800 1196 129 44 6
325 lt 0.0223070383072 52 470 663 35 42 8
350 lt 0.0317099094391 75 550 482 112 45 5
375 lt 0.0274804830552 81 685 1353 78 42 8
400 lt 0.0413029193879 200 4061 3133 403 41 9
425 lt 0.0406858921051 554 898 7513 65 40 10
450 lt 0.0266438722611 57 2590 364 60 45 5
475 lt 0.0493603944778 179 1069 1606 101 43 7
500 lt 0.0264235734939 61 1929 365 93 43 7
525 lt 0.0322049856186 42 497 463 108 41 9
550 lt 0.0437934398651 208 2880 3316 65 40 10
575 lt 0.0352464914322 239 2437 2437 92 42 8
600 lt 0.0550929307937 135 1831 1352 295 46 4
625 lt 0.0391185283661 443 68 4770 43 39 11
650 lt 0.0484969615936 110 1894 1894 61 42 8
675 lt 0.041075348854 130 724 850 77 43 7
700 lt 0.0441774129868 122 1367 2409 111 42 8
725 lt 0.0377534627915 75 1020 896 70 43 7
750 lt 0.0709210634231 361 6489 3254 262 39 11
775 lt 0.0566610097885 586 3298 6137 45 41 9
800 lt 0.0439305305481 106 1240 1279 78 40 10
825 lt 0.0609220266343 164 1139 2478 129 46 4
850 lt 0.0436160564423 89 7654 1276 71 39 11
875 lt 0.0450540781021 165 266 2018 80 40 10
900 lt 0.0829664468765 68 2517 854 43 43 7
925 lt 0.0663651227951 189 243 1954 62 44 6
950 lt 0.0595899820328 128 1071 1428 257 41 9
975 lt 0.0472519397735 184 2509 2788 170 39 11
1000 lt 0.078115940094 300 3323 3323 141 44 6
1025 lt 0.0727010965348 1183 13290 13290 47 38 12
1050 lt 0.0605319738388 83 1350 1350 50 40 10
1075 lt 0.0359845161438 65 210 885 47 35 15
1100 lt 0.0612519979477 45 1621 123 75 43 7
1125 lt 0.0855700969696 201 2858 2564 35 40 10
1150 lt 0.0749945640564 179 1023 2168 69 43 7
1175 lt 0.0972145795822 252 2893 3715 97 45 5
1200 lt 0.0452200174332 1041 5465 12219 78 39 11
1225 lt 0.0494484901429 164 5362 1584 40 41 9
1250 lt 0.0756825208664 112 1837 1837 103 40 10
1275 lt 0.065948009491 268 1469 1843 78 38 12
1300 lt 0.0943590402601 871 5603 11024 182 41 9
1325 lt 0.0788824558258 47 3521 635 194 41 9
1350 lt 0.0967375040053 62 1477 539 27 45 5
1375 lt 0.074530005455 28 958 365 149 37 13
1400 lt 0.098892569542 251 948 1767 63 46 4
1425 lt 0.0459719896317 64 1867 879 139 40 10
1450 lt 0.107085943222 351 5261 3315 85 43 7
1475 lt 0.104094862938 361 111 4129 134 39 11
1500 lt 0.100186467171 2949 24662 38589 82 41 9


==> Chapters/cav19/Plots/30_4_3_lt2.txt <==

50 lt 0.00965690612794 37 80 430 155 40 10
150 lt 0.0170474052429 52 337 586 205 39 11
250 lt 0.0184963941574 39 715 292 31 37 13
350 lt 0.0317099094391 75 550 482 112 45 5
450 lt 0.0266438722611 57 2590 364 60 45 5
550 lt 0.0437934398651 208 2880 3316 65 40 10
650 lt 0.0484969615936 110 1894 1894 61 42 8
750 lt 0.0709210634231 361 6489 3254 262 39 11
850 lt 0.0436160564423 89 7654 1276 71 39 11
950 lt 0.0595899820328 128 1071 1428 257 41 9
1050 lt 0.0605319738388 83 1350 1350 50 40 10
1150 lt 0.0749945640564 179 1023 2168 69 43 7
1250 lt 0.0756825208664 112 1837 1837 103 40 10
1350 lt 0.0967375040053 62 1477 539 27 45 5
1450 lt 0.107085943222 351 5261 3315 85 43 7


==> Chapters/cav19/Plots/30_80_3_lt.txt <==
25 lt 0.576786994934 8 713 2846 836 37 13
50 lt 0.940150499344 92 1934 15372 3274 41 9
75 lt 1.54092240333 24 967 5796 708 39 11
100 lt 1.65957093238 13 4593 2512 1379 44 6
125 lt 1.87737548351 26 16517 5105 4942 45 5
150 lt 2.39089095593 35 9121 7257 700 41 9
175 lt 2.04090344906 35 522 7061 522 40 10
200 lt 2.70324242115 132 40082 31645 3475 40 10
225 lt 2.0460600853 12 4453 905 1573 43 7
250 lt 3.69146692753 175 10865 32667 1460 41 9
275 lt 2.61874008178 32 26318 7049 1120 45 5
300 lt 4.49338805676 114 26076 36931 2564 43 7
325 lt 2.81609201432 64 11758 11163 1219 43 7
350 lt 4.10284745693 188 49810 61413 627 45 5
375 lt 4.00797450542 84 18315 18315 1378 38 12
400 lt 3.7564290762 110 6202 40305 1046 42 8
425 lt 3.9653544426 30 20975 2422 887 41 9
450 lt 3.54392397403 113 14953 28714 1193 37 13
475 lt 5.13569056987 77 18635 10749 433 43 7
500 lt 4.19674706459 117 15456 28463 879 34 16
525 lt 4.25066494942 95 23420 23420 750 40 10
550 lt 6.03308999538 52 6412 14951 984 43 7
575 lt 4.56685090065 120 15813 30980 646 39 11
600 lt 5.92853856087 32 6461 9828 3095 41 9
625 lt 5.71139156819 94 15038 19244 569 37 13
650 lt 4.28588950634 81 17565 10322 1318 40 10
675 lt 8.01558303833 158 16191 32154 871 39 11
700 lt 6.48730504512 372 46068 70316 1033 43 7
725 lt 5.6924495697 186 32212 28730 854 40 10
750 lt 6.80828654766 99 28851 21755 822 41 9
775 lt 6.03143298626 91 12347 20854 777 44 6
800 lt 10.2068929672 211 24997 48819 2243 44 6
825 lt 8.9384393692 178 10837 40068 1160 42 8
850 lt 7.68015134335 390 13039 75240 1462 41 9
875 lt 5.93269562721 53 10318 8206 521 41 9
900 lt 7.56404054165 151 15903 31327 480 43 7
925 lt 6.72756159306 98 35089 27870 792 42 8
950 lt 6.24352610111 200 11117 54258 603 35 15
975 lt 5.44557249546 57 23763 10122 1575 37 13
1000 lt 6.10056996345 288 12876 70353 1860 38 12
1025 lt 9.31098413467 155 70279 33244 3806 42 8
1050 lt 7.92426109314 414 41701 81982 1421 43 7
1075 lt 7.60835897922 266 50196 45186 2574 42 8
1100 lt 9.26262891292 162 30767 46169 1867 38 12
1125 lt 6.6649569273 192 123697 42959 1917 40 10
1150 lt 10.8406404257 468 25572 109806 1566 41 9
1175 lt 10.8869345188 219 41959 32316 1080 40 10
1200 lt 9.01486504078 41 8598 7810 1519 42 8
1225 lt 12.478343606 171 44679 29094 1779 42 8
1250 lt 7.75536596775 103 53029 29974 706 37 13
1275 lt 7.34943866729 215 18233 34297 2169 41 9
1300 lt 10.5392574072 95 20163 20163 4147 42 8
1325 lt 5.84424400329 52 9777 16102 414 37 13
1350 lt 10.1088474989 400 60593 60593 1571 38 12
1375 lt 9.674862504 204 18369 43090 2658 42 8
1400 lt 8.98609387874 115 146777 20647 845 42 8
1425 lt 8.87079250812 768 23710 175228 600 41 9
1450 lt 10.1123095751 475 102194 177073 611 45 5
1475 lt 10.2301263809 582 75367 143505 4985 41 9
1500 lt 12.3847683669 267 66044 61789 3509 40 10


==> Chapters/cav19/Plots/R_30_4_3_leq.txt <==
25 lt 0.325 0.1335 50 leq 0.294 0.133 50
50 lt 0.392 0.156 50 leq 0.355 0.156 50
75 lt 0.491 0.172 50 leq 0.4455 0.173 50
100 lt 0.621 0.193 50 leq 0.5705 0.196 50
125 lt 0.8465 0.243 50 leq 0.7745 0.2415 50
150 lt 1.019 0.248 50 leq 0.9175 0.247 50
175 lt 1.275 0.2845 50 leq 1.136 0.283 50
200 lt 1.562 0.335 50 leq 1.411 0.334 50
225 lt 1.9455 0.3905 50 leq 1.7215 0.3885 50
250 lt 2.3035 0.4545 50 leq 2.0345 0.4485 49
275 lt 2.755 0.514 50 leq 2.4555 0.513 50
300 lt 3.228 0.6145 50 leq 2.898 0.6155 50
325 lt 3.8395 0.7255 50 leq 3.3725 0.711 50
350 lt 4.4215 0.85 50 leq 3.8975 0.829 50
375 lt 5.06 1.0085 50 leq 4.4965 0.981 49
400 lt 5.8295 1.1685 50 leq 5.233 1.173 50
425 lt 6.4815 1.272 50 leq 5.836 1.2655 50
450 lt 7.458 1.455 50 leq 6.602 1.454 50
475 lt 8.3165 1.7465 50 leq 7.404 1.6835 50
500 lt 9.3275 2.049 50 leq 8.2995 1.9305 50
525 lt 10.322 2.36 50 leq 9.158 2.2015 50
550 lt 11.254 2.528 50 leq 10.098 2.479 50
575 lt 12.601 2.9885 50 leq 11.412 2.986 49
600 lt 14.357 3.461 50 leq 13.1015 3.3735 50
625 lt 15.4765 3.8925 50 leq 13.7615 3.846 45
650 lt 17.0195 4.43 50 leq 15.0765 4.2625 42
675 lt 18.4815 4.936 50 leq 16.5305 4.9165 40
700 lt 19.7655 5.483 50 leq 17.659 5.348 45
725 lt 20.471 5.0475 50 leq 18.267 4.844 42
750 lt 22.31 5.6355 50 leq 19.937 5.467 40
775 lt 23.691 6.0855 50 leq 21.2125 5.8705 43
800 lt 25.3165 6.4895 50 leq 22.7615 6.3765 40
825 lt 27.287 7.248 50 leq 24.8185 7.227 40
850 lt 29.25 7.899 50 leq 26.679 7.868 37
875 lt 31.1215 8.64 50 leq 28.27 8.65 40
900 lt 33.951 9.4425 50 leq 30.3515 9.324 38
925 lt 36.008 10.468 43 leq 32.2795 10.211 34
950 lt 1000 1000 0 leq 1000 1000 0
975 lt 1000 1000 0 leq 1000 1000 0
1000 lt 1000 1000 0 leq 1000 1000 0
1025 lt 1000 1000 0 leq 1000 1000 0
1050 lt 1000 1000 0 leq 1000 1000 0
1075 lt 1000 1000 0 leq 1000 1000 0
1100 lt 1000 1000 0 leq 1000 1000 0
1125 lt 1000 1000 0 leq 1000 1000 0
1150 lt 1000 1000 0 leq 1000 1000 0
1175 lt 1000 1000 0 leq 1000 1000 0
1200 lt 1000 1000 0 leq 1000 1000 0
1225 lt 1000 1000 0 leq 1000 1000 0
1250 lt 1000 1000 0 leq 1000 1000 0
1275 lt 1000 1000 0 leq 1000 1000 0
1300 lt 1000 1000 0 leq 1000 1000 0
1325 lt 1000 1000 0 leq 1000 1000 0
1350 lt 1000 1000 0 leq 1000 1000 0
1375 lt 1000 1000 0 leq 1000 1000 0
1400 lt 1000 1000 0 leq 1000 1000 0
1425 lt 1000 1000 0 leq 1000 1000 0
1450 lt 1000 1000 0 leq 1000 1000 0
1475 lt 1000 1000 0 leq 1000 1000 0
1500 lt 1000 1000 0 leq 1000 1000 0

